Cold Filaments Formed in Hot Wake Flows Uplifted by Active Galactic Nucleus Bubbles in Galaxy Clusters

Multi-wavelength observations indicate that the intracluster medium in some galaxy clusters contains cold filaments, while their formation mechanism remains debated. Using hydrodynamic simulations, we show that cold filaments could naturally condense out of hot gaseous wake flows uplifted by the jet-inflated active galactic nucleus (AGN) bubbles. Consistent with observations, the simulated filaments extend to tens of kiloparsecs from the cluster center, with a representative mass of $\rm 10^{8}- 10^{9}\ M_{\odot}$ for a typical AGN outburst energy of $10^{60}~ \rm erg$. They show smooth velocity gradients, stretching typically from inner inflows to outer outflows with velocity dispersions of several hundred kilometers per second. The properties of cold filaments are affected substantially by jet properties. Compared to kinetic-energy-dominated jets, thermal-energy-dominated jets are easier to produce long cold filaments with large masses as observed. AGN jets with an early turn-on time, a low jet base, or a very high power tend to overheat the cluster center, and produce short cold filaments that take a relatively long time to condense out.

==> coverletter-revise.txt <==

Title: Cold Filaments Formed in Hot Wake Flows Uplifted by AGN Bubbles in Galaxy Clusters

Authors: Xiaodong Duan, Fulai Guo

Dear Editor,

Here we re-submit the revised manuscript for publication on the Astrophysical Journal (AAS53434). We have addressed all the reviewer’s comments in detail, and revised the manuscript accordingly. Our response to the reviewer’s comments has been uploaded to the submission website. Considering the data editor's comment, the URL link in the caption of Figure 1 has now been deleted in the revised manuscript as all the relevant details have been given in Appendix B and Figure 1. We hope that this version of the manuscript is suitable for publication.

With much thanks for your consideration and help,

Sincerely,

Xiaodong Duan
Fulai Guo


********************************************************
********* our response to the reviewer’s report *********

We thank the reviewer for the very constructive comments. Here we address these issues, and point to the corresponding changes in the manuscript; some voluntary changes to the manuscript are subsequently mentioned. The changes in the manuscript are shown in bold letters. In our response below, we include the referee's comments [[enclosed in double square brackets]], followed by our discussion of the changes. 

[[Referee (R):
1) The introduction is hard to read with long strings of references breaking up sentence text. Sentence constructions are also awkward in places and should be fixed per comments from the editor.]]

Authors (A):
In the revised manuscript, we substantially revised and polished the Introduction according to the referee's comment.

[[Referee (R):
2) The run of central gas temperature, density, and cooling time should be shown as a function
of time since jet turn-on for the 1 kpc and 5 kpc ignition jets. Models tend to show large temperature and density spikes following ignition, particularly for thermal jets. These spikes are not observed in nature. So seeing if the models produce them gives an additional indication of the model realism.]]

Authors (A):
According to this comment, we added a new figure (left panel of Fig. 6) showing the temporal evolutions of the central gas temperature, density, and cooling time.The relevant discussions are added in Section 3.5 of the revised manuscript. The spikes are not seen in our fiducial run (Jfth9), where the jet is initiated at z=5 kpc. However, the spikes are indeed seen in the comparison run Jzjet1, where the jet is initialized at z=1 kpc. But we note that these spikes are caused by the occupying of the jet ejecta in the cluster center, and the high-temperature low-density jet ejecta contribute little to X-ray observations. With the right panel of Figure 6, we mention in the revised Section 3.5 that the cluster center is indeed overheated by the jet in run Jzjet1 (1 kpc ignition jet), which suggests that the heating effect of AGN jet feedback in the cluster center is very subtle and AGN feedback seems to maintain a delicate balance between the ICM cooling and heating.     

[[Referee (R):
3) The authors should calculate the fraction of total jet energy converted to kinetic energy of cool filaments and compare to observation (eg. Tamhane et al. 2022) as a test of how well the models match reality. The values should be a few percent or less.]]

Authors (A):
In the revised manuscript, we added a new figure (the right panel of Figure 4), showing the temporal evolution of the fraction of the total jet energy converted to the kinetic energy of cold filaments. Our simulation results are indeed consistent with observations of Tamhane et al. (2022), and the relevant discussion is added in Section 3.4.

[[Referee (R):
4) The paper focusses on filaments forming in the updraft. But the atmosphere is cooling around the updrafts. Are filaments forming away from the updrafts and what do they look like? In other words, would you get filaments without the jets?]]

Authors (A):
Gas condensation depends on by both perturbations (e.g. jets) and the initial gas distribution. In our simulations, the initial gas distribution is spherically symmetric. Without jets, the ICM naturally develops into a spherical cooling flow without forming any cold filaments, and gas condensation only occurs in the cluster center, as also shown in e.g., Li & Bryan (2012) and Guo et al. (2018). If there are intrinsic perturbations in the initial gas density distribution, gas condensation may occur in high density peaks and potentially form cold filaments, e.g., in the cooling-flow simulations of Milky-way-sized halos by Stern et al. (2019). In our simulations, some gas in the cluster center condenses out in regions away from the jet axis (cold filament) when the uplifted wake flow falls down and disturbs the cluster center. To show this point, we revised the rightmost panels of Figure 1 by changing t=650 Myr to t=680 Myr and briefly discuss this point in Section 3.2.

[[Referee (R):
5) Claims are made throughout the paper that the simulations reproduce well the velocity and velocity
dispersions of observed filaments. In referencing the claims, both ALMA observations probing the
coldest gas and IFU observations of the warm nebular gas, which would more closely match the
simulations, are cited. It's not clear how well the simulations match observation based on a
casual comparison. I recommend putting actual data points with references to the gas phase on
Fig. 4 so the reader can decide how well things match.]]

Authors (A):
Thanks for the suggestion! In the revised manuscript, we draw the observational data points of NGC 1275 (Hatch et al. 2006) in the left panel of Figure 4 and briefly discuss the comparison with our simulation results in Section 3.4. 

[[Referee (R):
6) Discussion over the past decade has concerned how gas lifted behind jets may trigger thermally unstable cooling and precipitation. The physical criterion of interest is the ratio of cooling time to free fall time in the hot atmosphere of both static and uplifted gas parcels (Revaz+ 2008, Voit+2015, McNamara + 2016, Gaspari+2018). Both turbulence in the lifting wake and lifting by the wake itself, similar to Darwin drift, may decrease this ratio accelerating precipitation. Do your simulations enhance cooling in the wake relative to cooling away from the jet wake, or is the effect only due to the channeling effect of drift? Explain in some detail.]]

Authors (A):

This is a very good point. In our fiducial run Jfth9, cooling is indeed enhanced in the wake compared to other regions, as manifested by the relatively shorter gas cooling times in the wake flow. This is due to the combined effect of both the uplifting of the central low-entropy high-density gas in the wake flow and the converging motion associated with the uplifting process. In the revised manuscript, we added a new figure (the right panel of Figure 6) and discussed this point in Sections 3.5 and 4(i).

*********
Voluntary changes:

(1) To facilitate the relevant discussions in Appendix A, we combined Figures A1 and A2 into one single figure (Figure A1 in the revised manuscript), where the original figures A1 and A2 are shown as different panels.

(2) To make the manuscript more concise, we deleted the original Figure B1 in Appendix B and the relevant discussion as this point is well known and redundant.

(3) In response to the data editor's comment, we deleted the URL link to an animated movie in the caption of Figure 1 as all the relevant details have already been given in Appendix B and Figure 1.
